Transient two pole accretion in the polar V496 UMa

We report XMM-Newton and TESS observations of V496 UMa, an AM Herculis-type cataclysmic variable. The XMM-Newton observation reveals that at times, two poles on the white dwarf accrete simultaneously, but accretion onto the secondary magnetic pole is erratic and can nearly cease in less than one binary orbit (1.5 h). Modelling of the X-ray spectrum during the primary maximum reveals no change in the accretion structures onto the primary pole when accretion onto the secondary pole is disrupted, suggesting that the disruption of accretion onto the secondary pole may be caused by mass-transfer variations from the donor star. The TESS observation, which spanned eight weeks at a two-minute cadence, shows a stable, double-humped orbital modulation due to cyclotron emission from the post-shock region, while the observed times of maximum light show a slow systematic drift that does not correlate with the system's overall brightness.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
